Integrating Storage to Power System Management

Wind integration in power grids is very difficult, essentially because of the uncertain nature of wind speed. Forecasting errors on output from wind turbines may have costly consequences. For instance, power might be bought at highest price to meet the load. On the other hand, in case of surplus, power may be wasted. Energy storage facility may provide some recourse against the uncertainty on wind generation. Because of the sequential nature of power scheduling problems, stochastic dynamic programming is often used as solution method. However, this scheme is limited to very small networks by the so-called curse of dimensionality. To face such limitations, several approximate approaches have been proposed. We analyze the management of a network composed of conventional power units as well as wind turbines through approximate dynamic programming. We consider a general power network model with ramping constraints on the conventional generators. We use generalized linear programming techniques to linearize the problems. We test the algorithm on several networks of different sizes and report results about the computation time. We also carry out comparisons with classical dynamic programming on a small network. The results show the algorithm seems to offer a fair trade-off between solution time and accuracy.

==> natbib.sty.txt <==
%%
%% This is file `natbib.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% natbib.dtx  (with options: `package,all')
%% =============================================
%% IMPORTANT NOTICE:
%% 
%% This program can be redistributed and/or modified under the terms
%% of the LaTeX Project Public License Distributed from CTAN
%% archives in directory macros/latex/base/lppl.txt; either
%% version 1 of the License, or any later version.
%% 
%% This is a generated file.
%% It may not be distributed without the original source file natbib.dtx.
%% 
%% Full documentation can be obtained by LaTeXing that original file.
%% Only a few abbreviated comments remain here to describe the usage.
%% =============================================
%% Copyright 1993-2009 Patrick W Daly
%% Max-Planck-Institut f\"ur Sonnensystemforschung
%% Max-Planck-Str. 2
%% D-37191 Katlenburg-Lindau
%% Germany
%% E-mail: daly@mps.mpg.de
\NeedsTeXFormat{LaTeX2e}[1995/06/01]
\ProvidesPackage{natbib}
        [2009/11/07 8.31a (PWD, AO)]

\typeout{^^J\space
\@spaces\@spaces\space This is natbib version 8.31 ^^J\space
 *************************************************************^^J\space
 \space\space\space!!WARNING!!\space
 \space\space\space!!WARNING!!\space
 \space\space\space!!WARNING!!\space
 \space\space\space!!WARNING!!\space\space\space^^J^^J
 \space\space This version (v8.31) of natbib is stricter in its formatting^^J
 \space\space requirements for bibitem entries than the previous version^^J
 \space\space used at arXiv (v7.1).^^J^^J
 \space\space If your submission encounters a problem see^^J^^J
 \space\space\space\space http://arXiv.org/help/faq/texlive^^J^^J
 \space\space and the natbib documentation at ^^J^^J
 \space\space\space\space http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/^^J^^J
 \space\space for explanation and adjust your submission accordingly.^^J
 \space\space\space\space\space\space\space\space\space\space
 \space\space\space\space\space\space\space\space\space\space
 \space\space\space\space\space\space\space\space\space\space
 \space\space\space\space\space\space\space\space\space\space
 \space\space\space The arXiv team.^^J
 *************************************************************^^J}

 % This package reimplements the LaTeX \cite command to be used for various
 % citation styles, both author-year and numerical. It accepts BibTeX
 % output intended for many other packages, and therefore acts as a
 % general, all-purpose citation-style interface.
 %
 % With standard numerical .bst files, only numerical citations are
 % possible. With an author-year .bst file, both numerical and
 % author-year citations are possible.
 %
 % If author-year citations are selected, \bibitem must have one of the
 %   following forms:
 %   \bibitem[Jones et al.(1990)]{key}...
 %   \bibitem[Jones et al.(1990)Jones, Baker, and Williams]{key}...
 %   \bibitem[Jones et al., 1990]{key}...
 %   \bibitem[\protect\citeauthoryear{Jones, Baker, and Williams}{Jones
 %       et al.}{1990}]{key}...
 %   \bibitem[\protect\citeauthoryear{Jones et al.}{1990}]{key}...
 %   \bibitem[\protect\astroncite{Jones et al.}{1990}]{key}...
 %   \bibitem[\protect\citename{Jones et al., }1990]{key}...
 %   \harvarditem[Jones et al.]{Jones, Baker, and Williams}{1990}{key}...
 %
 % This is either to be made up manually, or to be generated by an
 % appropriate .bst file with BibTeX.
 %                            Author-year mode     ||   Numerical mode
 % Then, \citet{key}  ==>>  Jones et al. (1990)    ||   Jones et al. [21]
 %       \citep{key}  ==>> (Jones et al., 1990)    ||   [21]
 % Multiple citations as normal:
 % \citep{key1,key2}  ==>> (Jones et al., 1990; Smith, 1989) || [21,24]
 %                           or  (Jones et al., 1990, 1991)  || [21,24]
 %                           or  (Jones et al., 1990a,b)     || [21,24]
 % \cite{key} is the equivalent of \citet{key} in author-year mode
 %                         and  of \citep{key} in numerical mode
 % Full author lists may be forced with \citet* or \citep*, e.g.
 %       \citep*{key}      ==>> (Jones, Baker, and Williams, 1990)
 % Optional notes as:
 %   \citep[chap. 2]{key}    ==>> (Jones et al., 1990, chap. 2)
 %   \citep[e.g.,][]{key}    ==>> (e.g., Jones et al., 1990)
 %   \citep[see][pg. 34]{key}==>> (see Jones et al., 1990, pg. 34)
 %  (Note: in standard LaTeX, only one note is allowed, after the ref.
 %   Here, one note is like the standard, two make pre- and post-notes.)
 %   \citealt{key}          ==>> Jones et al. 1990
 %   \citealt*{key}         ==>> Jones, Baker, and Williams 1990
 %   \citealp{key}          ==>> Jones et al., 1990
 %   \citealp*{key}         ==>> Jones, Baker, and Williams, 1990
 % Additional citation possibilities (both author-year and numerical modes)
 %   \citeauthor{key}       ==>> Jones et al.
 %   \citeauthor*{key}      ==>> Jones, Baker, and Williams
 %   \citeyear{key}         ==>> 1990
 %   \citeyearpar{key}      ==>> (1990)
 %   \citetext{priv. comm.} ==>> (priv. comm.)
 %   \citenum{key}          ==>> 11 [non-superscripted]
 % Note: full author lists depends on whether the bib style supports them;
 %       if not, the abbreviated list is printed even when full requested.
 %
 % For names like della Robbia at the start of a sentence, use
 %   \Citet{dRob98}         ==>> Della Robbia (1998)
 %   \Citep{dRob98}         ==>> (Della Robbia, 1998)
 %   \Citeauthor{dRob98}    ==>> Della Robbia
 %
 %
 % Citation aliasing is achieved with
 %   \defcitealias{key}{text}
 %   \citetalias{key}  ==>> text
 %   \citepalias{key}  ==>> (text)
 %
 % Defining the citation mode and punctual (citation style)
 %   \setcitestyle{<comma-separated list of keywords, same
 %     as the package options>}
 % Example: \setcitestyle{square,semicolon}
 % Alternatively:
 % Use \bibpunct with 6 mandatory arguments:
 %    1. opening bracket for citation
 %    2. closing bracket
 %    3. citation separator (for multiple citations in one \cite)
 %    4. the letter n for numerical styles, s for superscripts
 %        else anything for author-year
 %    5. punctuation between authors and date
 %    6. punctuation between years (or numbers) when common authors missing
 % One optional argument is the character coming before post-notes. It
 %   appears in square braces before all other arguments. May be left off.
 % Example (and default) \bibpunct[, ]{(}{)}{;}{a}{,}{,}
 %
 % To make this automatic for a given bib style, named newbib, say, make
 % a local configuration file, natbib.cfg, with the definition
 %   \newcommand{\bibstyle@newbib}{\bibpunct...}
 % Then the \bibliographystyle{newbib} will cause \bibstyle@newbib to
 % be called on THE NEXT LATEX RUN (via the aux file).
 %
 % Such preprogrammed definitions may be invoked anywhere in the text
 %  by calling \citestyle{newbib}. This is only useful if the style specified
 %  differs from that in \bibliographystyle.
 %
 % With \citeindextrue and \citeindexfalse, one can control whether the
 % \cite commands make an automatic entry of the citation in the .idx
 % indexing file. For this, \makeindex must also be given in the preamble.
 %
 % Package Options: (for selecting punctuation)
 %   round  -  round parentheses are used (default)
 %   square -  square brackets are used   [option]
 %   curly  -  curly braces are used      {option}
 %   angle  -  angle brackets are used    <option>
 %   semicolon  -  multiple citations separated by semi-colon (default)
 %   colon  - same as semicolon, an earlier confusion
 %   comma  -  separated by comma
 %   authoryear - selects author-year citations (default)
 %   numbers-  selects numerical citations
 %   super  -  numerical citations as superscripts
 %   sort   -  sorts multiple citations according to order in ref. list
 %   sort&compress   -  like sort, but also compresses numerical citations
 %   compress - compresses without sorting
 %   longnamesfirst  -  makes first citation full author list
 %   sectionbib - puts bibliography in a \section* instead of \chapter*
 %   merge - allows the citation key to have a * prefix,
 %           signifying to merge its reference with that of the previous citation.
 %   elide - if references are merged, repeated portions of later ones may be removed.
 %   mcite - recognizes and ignores the * prefix for merging.
 % Punctuation so selected dominates over any predefined ones.
 % Package options are called as, e.g.
 %        \usepackage[square,comma]{natbib}
 % LaTeX the source file natbib.dtx to obtain more details
 % or the file natnotes.tex for a brief reference sheet.
 %-----------------------------------------------------------
\providecommand\@ifxundefined[1]{%
 \ifx#1\@undefined\expandafter\@firstoftwo\else\expandafter\@secondoftwo\fi
}%
\providecommand\@ifnum[1]{%
 \ifnum#1\expandafter\@firstoftwo\else\expandafter\@secondoftwo\fi
}%
\providecommand\@ifx[1]{%
 \ifx#1\expandafter\@firstoftwo\else\expandafter\@secondoftwo\fi
}%
\providecommand\appdef[2]{%
 \toks@\expandafter{#1}\@temptokena{#2}%
 \edef#1{\the\toks@\the\@temptokena}%
}%
\@ifclassloaded{agu2001}{\PackageError{natbib}
  {The agu2001 class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
\@ifclassloaded{agutex}{\PackageError{natbib}
  {The AGUTeX class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
\@ifclassloaded{aguplus}{\PackageError{natbib}
  {The aguplus class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
\@ifclassloaded{nlinproc}{\PackageError{natbib}
  {The nlinproc class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
\@ifclassloaded{egs}{\PackageError{natbib}
  {The egs class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
\@ifclassloaded{egu}{\PackageError{natbib}
  {The egu class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
 % Define citation punctuation for some author-year styles
 % One may add and delete at this point
 % Or put additions into local configuration file natbib.cfg
\newcommand\bibstyle@chicago{\bibpunct{(}{)}{;}{a}{,}{,}}
\newcommand\bibstyle@named{\bibpunct{[}{]}{;}{a}{,}{,}}
\newcommand\bibstyle@agu{\bibpunct{[}{]}{;}{a}{,}{,~}}%Amer. Geophys. Union
\newcommand\bibstyle@copernicus{\bibpunct{(}{)}{;}{a}{,}{,}}%Copernicus Publications
\let\bibstyle@egu=\bibstyle@copernicus
\let\bibstyle@egs=\bibstyle@copernicus
\newcommand\bibstyle@agsm{\bibpunct{(}{)}{,}{a}{}{,}\gdef\harvardand{\&}}
\newcommand\bibstyle@kluwer{\bibpunct{(}{)}{,}{a}{}{,}\gdef\harvardand{\&}}
\newcommand\bibstyle@dcu{\bibpunct{(}{)}{;}{a}{;}{,}\gdef\harvardand{and}}
\newcommand\bibstyle@aa{\bibpunct{(}{)}{;}{a}{}{,}} %Astronomy & Astrophysics
\newcommand\bibstyle@pass{\bibpunct{(}{)}{;}{a}{,}{,}}%Planet. & Space Sci
\newcommand\bibstyle@anngeo{\bibpunct{(}{)}{;}{a}{,}{,}}%Annales Geophysicae
\newcommand\bibstyle@nlinproc{\bibpunct{(}{)}{;}{a}{,}{,}}%Nonlin.Proc.Geophys.
 % Define citation punctuation for some numerical styles
\newcommand\bibstyle@cospar{\bibpunct{/}{/}{,}{n}{}{}%
     \gdef\bibnumfmt##1{##1.}}
\newcommand\bibstyle@esa{\bibpunct{(Ref.~}{)}{,}{n}{}{}%
     \gdef\bibnumfmt##1{##1.\hspace{1em}}}
\newcommand\bibstyle@nature{\bibpunct{}{}{,}{s}{}{\textsuperscript{,}}%
     \gdef\bibnumfmt##1{##1.}}
 % The standard LaTeX styles
\newcommand\bibstyle@plain{\bibpunct{[}{]}{,}{n}{}{,}}
\let\bibstyle@alpha=\bibstyle@plain
\let\bibstyle@abbrv=\bibstyle@plain
\let\bibstyle@unsrt=\bibstyle@plain
 % The author-year modifications of the standard styles
\newcommand\bibstyle@plainnat{\bibpunct{[}{]}{,}{a}{,}{,}}
\let\bibstyle@abbrvnat=\bibstyle@plainnat
\let\bibstyle@unsrtnat=\bibstyle@plainnat
\newif\ifNAT@numbers \NAT@numbersfalse
\newif\ifNAT@super \NAT@superfalse
\let\NAT@merge\z@
\DeclareOption{numbers}{\NAT@numberstrue
   \ExecuteOptions{square,comma,nobibstyle}}
\DeclareOption{super}{\NAT@supertrue\NAT@numberstrue
   \renewcommand\NAT@open{}\renewcommand\NAT@close{}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{authoryear}{\NAT@numbersfalse
   \ExecuteOptions{round,semicolon,bibstyle}}
\DeclareOption{round}{%
      \renewcommand\NAT@open{(} \renewcommand\NAT@close{)}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{square}{%
      \renewcommand\NAT@open{[} \renewcommand\NAT@close{]}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{angle}{%
      \renewcommand\NAT@open{$<$} \renewcommand\NAT@close{$>$}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{curly}{%
      \renewcommand\NAT@open{\{} \renewcommand\NAT@close{\}}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{comma}{\renewcommand\NAT@sep{,}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{semicolon}{\renewcommand\NAT@sep{;}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{colon}{\ExecuteOptions{semicolon}}
\DeclareOption{nobibstyle}{\let\bibstyle=\@gobble}
\DeclareOption{bibstyle}{\let\bibstyle=\@citestyle}
\newif\ifNAT@openbib \NAT@openbibfalse
\DeclareOption{openbib}{\NAT@openbibtrue}
\DeclareOption{sectionbib}{\def\NAT@sectionbib{on}}
\def\NAT@sort{\z@}
\def\NAT@cmprs{\z@}
\DeclareOption{sort}{\def\NAT@sort{\@ne}}
\DeclareOption{compress}{\def\NAT@cmprs{\@ne}}
\DeclareOption{sort&compress}{\def\NAT@sort{\@ne}\def\NAT@cmprs{\@ne}}
\DeclareOption{mcite}{\let\NAT@merge\@ne}
\DeclareOption{merge}{\@ifnum{\NAT@merge<\tw@}{\let\NAT@merge\tw@}{}}
\DeclareOption{elide}{\@ifnum{\NAT@merge<\thr@@}{\let\NAT@merge\thr@@}{}}
\@ifpackageloaded{cite}{\PackageWarningNoLine{natbib}
  {The `cite' package should not be used\MessageBreak
   with natbib. Use option `sort' instead}\ExecuteOptions{sort}}{}
\@ifpackageloaded{mcite}{\PackageWarningNoLine{natbib}
  {The `mcite' package should not be used\MessageBreak
   with natbib. Use option `merge' instead}\ExecuteOptions{merge}}{}
\@ifpackageloaded{citeref}{\PackageError{natbib}
  {The `citeref' package must be loaded after natbib}%
  {Move \protect\usepackage{citeref} to after \string\usepackage{natbib}}}{}
\newif\ifNAT@longnames\NAT@longnamesfalse
\DeclareOption{longnamesfirst}{\NAT@longnamestrue}
\DeclareOption{nonamebreak}{\def\NAT@nmfmt#1{\mbox{\NAT@up#1}}}
\def\NAT@nmfmt#1{{\NAT@up#1}}
\renewcommand\bibstyle[1]{\csname bibstyle@#1\endcsname}
\AtBeginDocument{\global\let\bibstyle=\@gobble}
\let\@citestyle\bibstyle
\newcommand\citestyle[1]{\@citestyle{#1}\let\bibstyle\@gobble}
\newcommand\bibpunct[7][, ]%
  {\gdef\NAT@open{#2}\gdef\NAT@close{#3}\gdef
   \NAT@sep{#4}\global\NAT@numbersfalse
     \ifx #5n\global\NAT@numberstrue\global\NAT@superfalse
   \else
     \ifx #5s\global\NAT@numberstrue\global\NAT@supertrue
   \fi\fi
   \gdef\NAT@aysep{#6}\gdef\NAT@yrsep{#7}%
   \gdef\NAT@cmt{#1}%
   \NAT@@setcites
  }
\newcommand\setcitestyle[1]{
 \@for\@tempa:=#1\do
 {\def\@tempb{round}\ifx\@tempa\@tempb
    \renewcommand\NAT@open{(}\renewcommand\NAT@close{)}\fi
  \def\@tempb{square}\ifx\@tempa\@tempb
    \renewcommand\NAT@open{[}\renewcommand\NAT@close{]}\fi
  \def\@tempb{angle}\ifx\@tempa\@tempb
    \renewcommand\NAT@open{$<$}\renewcommand\NAT@close{$>$}\fi
  \def\@tempb{curly}\ifx\@tempa\@tempb
    \renewcommand\NAT@open{\{}\renewcommand\NAT@close{\}}\fi
  \def\@tempb{semicolon}\ifx\@tempa\@tempb
    \renewcommand\NAT@sep{;}\fi
  \def\@tempb{colon}\ifx\@tempa\@tempb
    \renewcommand\NAT@sep{;}\fi
  \def\@tempb{comma}\ifx\@tempa\@tempb
    \renewcommand\NAT@sep{,}\fi
  \def\@tempb{authoryear}\ifx\@tempa\@tempb
    \NAT@numbersfalse\fi
  \def\@tempb{numbers}\ifx\@tempa\@tempb
    \NAT@numberstrue\NAT@superfalse\fi
  \def\@tempb{super}\ifx\@tempa\@tempb
    \NAT@numberstrue\NAT@supertrue\fi
  \expandafter\NAT@find@eq\@tempa=\relax\@nil
  \if\@tempc\relax\else
    \expandafter\NAT@rem@eq\@tempc
    \def\@tempb{open}\ifx\@tempa\@tempb
     \xdef\NAT@open{\@tempc}\fi
    \def\@tempb{close}\ifx\@tempa\@tempb
     \xdef\NAT@close{\@tempc}\fi
    \def\@tempb{aysep}\ifx\@tempa\@tempb
     \xdef\NAT@aysep{\@tempc}\fi
    \def\@tempb{yysep}\ifx\@tempa\@tempb
     \xdef\NAT@yrsep{\@tempc}\fi
    \def\@tempb{notesep}\ifx\@tempa\@tempb
     \xdef\NAT@cmt{\@tempc}\fi
    \def\@tempb{citesep}\ifx\@tempa\@tempb
     \xdef\NAT@sep{\@tempc}\fi
  \fi
 }%
 \NAT@@setcites
}
 \def\NAT@find@eq#1=#2\@nil{\def\@tempa{#1}\def\@tempc{#2}}
 \def\NAT@rem@eq#1={\def\@tempc{#1}}
 \def\NAT@@setcites{\global\let\bibstyle\@gobble}
\AtBeginDocument{\let\NAT@@setcites\NAT@set@cites}
\newcommand\NAT@open{(} \newcommand\NAT@close{)}
\newcommand\NAT@sep{;}
\ProcessOptions
\newcommand\NAT@aysep{,} \newcommand\NAT@yrsep{,}
\newcommand\NAT@cmt{, }
\newcommand\NAT@cite%
    [3]{\ifNAT@swa\NAT@@open\if*#2*\else#2\NAT@spacechar\fi
        #1\if*#3*\else\NAT@cmt#3\fi\NAT@@close\else#1\fi\endgroup}
\newcommand\NAT@citenum%
    [3]{\ifNAT@swa\NAT@@open\if*#2*\else#2\NAT@spacechar\fi
        #1\if*#3*\else\NAT@cmt#3\fi\NAT@@close\else#1\fi\endgroup}
\newcommand\NAT@citesuper[3]{\ifNAT@swa
\if*#2*\else#2\NAT@spacechar\fi
\unskip\kern\p@\textsuperscript{\NAT@@open#1\NAT@@close}%
   \if*#3*\else\NAT@spacechar#3\fi\else #1\fi\endgroup}
\providecommand\textsuperscript[1]{\mbox{$^{\mbox{\scriptsize#1}}$}}
\begingroup \catcode`\_=8
\gdef\NAT@ifcat@num#1{%
 \ifcat_\ifnum\z@<0#1_\else A\fi
  \expandafter\@firstoftwo
 \else
  \expandafter\@secondoftwo
 \fi
}%
\endgroup
\providecommand\@firstofone[1]{#1}
\newcommand\NAT@citexnum{}
\def\NAT@citexnum[#1][#2]#3{%
  \NAT@reset@parser
  \NAT@sort@cites{#3}%
  \NAT@reset@citea
  \@cite{\def\NAT@num{-1}\let\NAT@last@yr\relax\let\NAT@nm\@empty
    \@for\@citeb:=\NAT@cite@list\do
    {\@safe@activestrue
     \edef\@citeb{\expandafter\@firstofone\@citeb\@empty}%
     \@safe@activesfalse
     \@ifundefined{b@\@citeb\@extra@b@citeb}{%
       {\reset@font\bfseries?}
        \NAT@citeundefined\PackageWarning{natbib}%
       {Citation `\@citeb' on page \thepage \space undefined}}%
     {\let\NAT@last@num\NAT@num\let\NAT@last@nm\NAT@nm
      \NAT@parse{\@citeb}%
      \ifNAT@longnames\@ifundefined{bv@\@citeb\@extra@b@citeb}{%
        \let\NAT@name=\NAT@all@names
        \global\@namedef{bv@\@citeb\@extra@b@citeb}{}}{}%
      \fi
      \ifNAT@full\let\NAT@nm\NAT@all@names\else
        \let\NAT@nm\NAT@name\fi
      \ifNAT@swa
       \@ifnum{\NAT@ctype>\@ne}{%
        \@citea
        \NAT@hyper@{\@ifnum{\NAT@ctype=\tw@}{\NAT@test{\NAT@ctype}}{\NAT@alias}}%
       }{%
        \@ifnum{\NAT@cmprs>\z@}{%
         \NAT@ifcat@num\NAT@num
          {\let\NAT@nm=\NAT@num}%
          {\def\NAT@nm{-2}}%
         \NAT@ifcat@num\NAT@last@num
          {\@tempcnta=\NAT@last@num\relax}%
          {\@tempcnta\m@ne}%
         \@ifnum{\NAT@nm=\@tempcnta}{%
          \@ifnum{\NAT@merge>\@ne}{}{\NAT@last@yr@mbox}%
         }{%
           \advance\@tempcnta by\@ne
           \@ifnum{\NAT@nm=\@tempcnta}{%
             \ifx\NAT@last@yr\relax
               \def@NAT@last@yr{\@citea}%
             \else
               \def@NAT@last@yr{--\NAT@penalty}%
             \fi
           }{%
             \NAT@last@yr@mbox
           }%
         }%
        }{%
         \@tempswatrue
         \@ifnum{\NAT@merge>\@ne}{\@ifnum{\NAT@last@num=\NAT@num\relax}{\@tempswafalse}{}}{}%
         \if@tempswa\NAT@citea@mbox\fi
        }%
       }%
       \NAT@def@citea
      \else
        \ifcase\NAT@ctype
          \ifx\NAT@last@nm\NAT@nm \NAT@yrsep\NAT@penalty\NAT@space\else
            \@citea \NAT@test{\@ne}\NAT@spacechar\NAT@mbox{\NAT@super@kern\NAT@@open}%
          \fi
          \if*#1*\else#1\NAT@spacechar\fi
          \NAT@mbox{\NAT@hyper@{{\citenumfont{\NAT@num}}}}%
          \NAT@def@citea@box
        \or
          \NAT@hyper@citea@space{\NAT@test{\NAT@ctype}}%
        \or
          \NAT@hyper@citea@space{\NAT@test{\NAT@ctype}}%
        \or
          \NAT@hyper@citea@space\NAT@alias
        \fi
      \fi
     }%
    }%
      \@ifnum{\NAT@cmprs>\z@}{\NAT@last@yr}{}%
      \ifNAT@swa\else
        \@ifnum{\NAT@ctype=\z@}{%
          \if*#2*\else\NAT@cmt#2\fi
        }{}%
        \NAT@mbox{\NAT@@close}%
      \fi
  }{#1}{#2}%
}%
\def\NAT@citea@mbox{%
 \@citea\mbox{\NAT@hyper@{{\citenumfont{\NAT@num}}}}%
}%
\def\NAT@hyper@#1{%
 \hyper@natlinkstart{\@citeb\@extra@b@citeb}#1\hyper@natlinkend
}%
\def\NAT@hyper@citea#1{%
 \@citea
 \NAT@hyper@{#1}%
 \NAT@def@citea
}%
\def\NAT@hyper@citea@space#1{%
 \@citea
 \NAT@hyper@{#1}%
 \NAT@def@citea@space
}%
\def\def@NAT@last@yr#1{%
 \protected@edef\NAT@last@yr{%
  #1%
  \noexpand\mbox{%
   \noexpand\hyper@natlinkstart{\@citeb\@extra@b@citeb}%
   {\noexpand\citenumfont{\NAT@num}}%
   \noexpand\hyper@natlinkend
  }%
 }%
}%
\def\NAT@last@yr@mbox{%
 \NAT@last@yr\let\NAT@last@yr\relax
 \NAT@citea@mbox
}%
\newcommand\NAT@test[1]{%
 \@ifnum{#1=\@ne}{%
  \ifx\NAT@nm\NAT@noname
   \begingroup\reset@font\bfseries(author?)\endgroup
   \PackageWarning{natbib}{%
    Author undefined for citation`\@citeb' \MessageBreak on page \thepage%
   }%
  \else \NAT@nm
  \fi
 }{%
  \if\relax\NAT@date\relax
   \begingroup\reset@font\bfseries(year?)\endgroup
   \PackageWarning{natbib}{%
    Year undefined for citation`\@citeb' \MessageBreak on page \thepage%
   }%
  \else \NAT@date
  \fi
 }%
}%
\let\citenumfont=\@empty
\newcommand\NAT@citex{}
\def\NAT@citex%
  [#1][#2]#3{%
  \NAT@reset@parser
  \NAT@sort@cites{#3}%
  \NAT@reset@citea
  \@cite{\let\NAT@nm\@empty\let\NAT@year\@empty
    \@for\@citeb:=\NAT@cite@list\do
    {\@safe@activestrue
     \edef\@citeb{\expandafter\@firstofone\@citeb\@empty}%
     \@safe@activesfalse
     \@ifundefined{b@\@citeb\@extra@b@citeb}{\@citea%
       {\reset@font\bfseries ?}\NAT@citeundefined
                 \PackageWarning{natbib}%
       {Citation `\@citeb' on page \thepage \space undefined}\def\NAT@date{}}%
     {\let\NAT@last@nm=\NAT@nm\let\NAT@last@yr=\NAT@year
      \NAT@parse{\@citeb}%
      \ifNAT@longnames\@ifundefined{bv@\@citeb\@extra@b@citeb}{%
        \let\NAT@name=\NAT@all@names
        \global\@namedef{bv@\@citeb\@extra@b@citeb}{}}{}%
      \fi
     \ifNAT@full\let\NAT@nm\NAT@all@names\else
       \let\NAT@nm\NAT@name\fi
     \ifNAT@swa\ifcase\NAT@ctype
       \if\relax\NAT@date\relax
         \@citea\NAT@hyper@{\NAT@nmfmt{\NAT@nm}\NAT@date}%
       \else
         \ifx\NAT@last@nm\NAT@nm\NAT@yrsep
            \ifx\NAT@last@yr\NAT@year
              \def\NAT@temp{{?}}%
              \ifx\NAT@temp\NAT@exlab\PackageWarningNoLine{natbib}%
               {Multiple citation on page \thepage: same authors and
               year\MessageBreak without distinguishing extra
               letter,\MessageBreak appears as question mark}\fi
              \NAT@hyper@{\NAT@exlab}%
            \else\unskip\NAT@spacechar
              \NAT@hyper@{\NAT@date}%
            \fi
         \else
           \@citea\NAT@hyper@{%
             \NAT@nmfmt{\NAT@nm}%
             \hyper@natlinkbreak{%
               \NAT@aysep\NAT@spacechar}{\@citeb\@extra@b@citeb
             }%
             \NAT@date
           }%
         \fi
       \fi
     \or\@citea\NAT@hyper@{\NAT@nmfmt{\NAT@nm}}%
     \or\@citea\NAT@hyper@{\NAT@date}%
     \or\@citea\NAT@hyper@{\NAT@alias}%
     \fi \NAT@def@citea
     \else
       \ifcase\NAT@ctype
        \if\relax\NAT@date\relax
          \@citea\NAT@hyper@{\NAT@nmfmt{\NAT@nm}}%
        \else
         \ifx\NAT@last@nm\NAT@nm\NAT@yrsep
            \ifx\NAT@last@yr\NAT@year
              \def\NAT@temp{{?}}%
              \ifx\NAT@temp\NAT@exlab\PackageWarningNoLine{natbib}%
               {Multiple citation on page \thepage: same authors and
               year\MessageBreak without distinguishing extra
               letter,\MessageBreak appears as question mark}\fi
              \NAT@hyper@{\NAT@exlab}%
            \else
              \unskip\NAT@spacechar
              \NAT@hyper@{\NAT@date}%
            \fi
         \else
           \@citea\NAT@hyper@{%
             \NAT@nmfmt{\NAT@nm}%
             \hyper@natlinkbreak{\NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi}%
               {\@citeb\@extra@b@citeb}%
             \NAT@date
           }%
         \fi
        \fi
       \or\@citea\NAT@hyper@{\NAT@nmfmt{\NAT@nm}}%
       \or\@citea\NAT@hyper@{\NAT@date}%
       \or\@citea\NAT@hyper@{\NAT@alias}%
       \fi
       \if\relax\NAT@date\relax
         \NAT@def@citea
       \else
         \NAT@def@citea@close
       \fi
     \fi
     }}\ifNAT@swa\else\if*#2*\else\NAT@cmt#2\fi
     \if\relax\NAT@date\relax\else\NAT@@close\fi\fi}{#1}{#2}}
\def\NAT@spacechar{\ }%
\def\NAT@separator{\NAT@sep\NAT@penalty}%
\def\NAT@reset@citea{\c@NAT@ctr\@ne\let\@citea\@empty}%
\def\NAT@def@citea{\def\@citea{\NAT@separator\NAT@space}}%
\def\NAT@def@citea@space{\def\@citea{\NAT@separator\NAT@spacechar}}%
\def\NAT@def@citea@close{\def\@citea{\NAT@@close\NAT@separator\NAT@space}}%
\def\NAT@def@citea@box{\def\@citea{\NAT@mbox{\NAT@@close}\NAT@separator\NAT@spacechar}}%
\newif\ifNAT@par \NAT@partrue
\newcommand\NAT@@open{\ifNAT@par\NAT@open\fi}
\newcommand\NAT@@close{\ifNAT@par\NAT@close\fi}
\newcommand\NAT@alias{\@ifundefined{al@\@citeb\@extra@b@citeb}{%
  {\reset@font\bfseries(alias?)}\PackageWarning{natbib}
  {Alias undefined for citation `\@citeb'
  \MessageBreak on page \thepage}}{\@nameuse{al@\@citeb\@extra@b@citeb}}}
\let\NAT@up\relax
\newcommand\NAT@Up[1]{{\let\protect\@unexpandable@protect\let~\relax
  \expandafter\NAT@deftemp#1}\expandafter\NAT@UP\NAT@temp}
\newcommand\NAT@deftemp[1]{\xdef\NAT@temp{#1}}
\newcommand\NAT@UP[1]{\let\@tempa\NAT@UP\ifcat a#1\MakeUppercase{#1}%
  \let\@tempa\relax\else#1\fi\@tempa}
\newcommand\shortcites[1]{%
  \@bsphack\@for\@citeb:=#1\do
  {\@safe@activestrue
   \edef\@citeb{\expandafter\@firstofone\@citeb\@empty}%
   \@safe@activesfalse
   \global\@namedef{bv@\@citeb\@extra@b@citeb}{}}\@esphack}
\newcommand\NAT@biblabel[1]{\hfill}
\newcommand\NAT@biblabelnum[1]{\bibnumfmt{#1}}
\let\bibnumfmt\@empty
\providecommand\@biblabel[1]{[#1]}
\AtBeginDocument{\ifx\bibnumfmt\@empty\let\bibnumfmt\@biblabel\fi}
\newcommand\NAT@bibsetnum[1]{\settowidth\labelwidth{\@biblabel{#1}}%
   \setlength{\leftmargin}{\labelwidth}\addtolength{\leftmargin}{\labelsep}%
   \setlength{\itemsep}{\bibsep}\setlength{\parsep}{\z@}%
   \ifNAT@openbib
     \addtolength{\leftmargin}{\bibindent}%
     \setlength{\itemindent}{-\bibindent}%
     \setlength{\listparindent}{\itemindent}%
     \setlength{\parsep}{0pt}%
   \fi
}
\newlength{\bibhang}
\setlength{\bibhang}{1em}
\newlength{\bibsep}
 {\@listi \global\bibsep\itemsep \global\advance\bibsep by\parsep}

\newcommand\NAT@bibsetup%
   [1]{\setlength{\leftmargin}{\bibhang}\setlength{\itemindent}{-\leftmargin}%
       \setlength{\itemsep}{\bibsep}\setlength{\parsep}{\z@}}
\newcommand\NAT@set@cites{%
  \ifNAT@numbers
    \ifNAT@super \let\@cite\NAT@citesuper
       \def\NAT@mbox##1{\unskip\nobreak\textsuperscript{##1}}%
       \let\citeyearpar=\citeyear
       \let\NAT@space\relax
       \def\NAT@super@kern{\kern\p@}%
    \else
       \let\NAT@mbox=\mbox
       \let\@cite\NAT@citenum
       \let\NAT@space\NAT@spacechar
       \let\NAT@super@kern\relax
    \fi
    \let\@citex\NAT@citexnum
    \let\@biblabel\NAT@biblabelnum
    \let\@bibsetup\NAT@bibsetnum
    \renewcommand\NAT@idxtxt{\NAT@name\NAT@spacechar\NAT@open\NAT@num\NAT@close}%
    \def\natexlab##1{}%
    \def\NAT@penalty{\penalty\@m}%
  \else
    \let\@cite\NAT@cite
    \let\@citex\NAT@citex
    \let\@biblabel\NAT@biblabel
    \let\@bibsetup\NAT@bibsetup
    \let\NAT@space\NAT@spacechar
    \let\NAT@penalty\@empty
    \renewcommand\NAT@idxtxt{\NAT@name\NAT@spacechar\NAT@open\NAT@date\NAT@close}%
    \def\natexlab##1{##1}%
  \fi}
\AtBeginDocument{\NAT@set@cites}
\AtBeginDocument{\ifx\SK@def\@undefined\else
\ifx\SK@cite\@empty\else
  \SK@def\@citex[#1][#2]#3{\SK@\SK@@ref{#3}\SK@@citex[#1][#2]{#3}}\fi
\ifx\SK@citeauthor\@undefined\def\HAR@checkdef{}\else
  \let\citeauthor\SK@citeauthor
  \let\citefullauthor\SK@citefullauthor
  \let\citeyear\SK@citeyear\fi
\fi}
\newif\ifNAT@full\NAT@fullfalse
\newif\ifNAT@swa
\DeclareRobustCommand\citet
   {\begingroup\NAT@swafalse\let\NAT@ctype\z@\NAT@partrue
     \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\newcommand\NAT@citetp{\@ifnextchar[{\NAT@@citetp}{\NAT@@citetp[]}}
\newcommand\NAT@@citetp{}
\def\NAT@@citetp[#1]{\@ifnextchar[{\@citex[#1]}{\@citex[][#1]}}
\DeclareRobustCommand\citep
   {\begingroup\NAT@swatrue\let\NAT@ctype\z@\NAT@partrue
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\cite
    {\begingroup\let\NAT@ctype\z@\NAT@partrue\NAT@swatrue
      \@ifstar{\NAT@fulltrue\NAT@cites}{\NAT@fullfalse\NAT@cites}}
\newcommand\NAT@cites{\@ifnextchar [{\NAT@@citetp}{%
     \ifNAT@numbers\else
     \NAT@swafalse
     \fi
    \NAT@@citetp[]}}
\DeclareRobustCommand\citealt
   {\begingroup\NAT@swafalse\let\NAT@ctype\z@\NAT@parfalse
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\citealp
   {\begingroup\NAT@swatrue\let\NAT@ctype\z@\NAT@parfalse
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\citenum
   {\begingroup
     \NAT@swatrue\let\NAT@ctype\z@\NAT@parfalse\let\textsuperscript\NAT@spacechar
     \NAT@citexnum[][]}
\DeclareRobustCommand\citeauthor
   {\begingroup\NAT@swafalse\let\NAT@ctype\@ne\NAT@parfalse
    \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\Citet
   {\begingroup\NAT@swafalse\let\NAT@ctype\z@\NAT@partrue
     \let\NAT@up\NAT@Up
     \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\Citep
   {\begingroup\NAT@swatrue\let\NAT@ctype\z@\NAT@partrue
     \let\NAT@up\NAT@Up
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\Citealt
   {\begingroup\NAT@swafalse\let\NAT@ctype\z@\NAT@parfalse
     \let\NAT@up\NAT@Up
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\Citealp
   {\begingroup\NAT@swatrue\let\NAT@ctype\z@\NAT@parfalse
     \let\NAT@up\NAT@Up
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\Citeauthor
   {\begingroup\NAT@swafalse\let\NAT@ctype\@ne\NAT@parfalse
     \let\NAT@up\NAT@Up
    \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\citeyear
   {\begingroup\NAT@swafalse\let\NAT@ctype\tw@\NAT@parfalse\NAT@citetp}
\DeclareRobustCommand\citeyearpar
   {\begingroup\NAT@swatrue\let\NAT@ctype\tw@\NAT@partrue\NAT@citetp}
\newcommand\citetext[1]{\NAT@open#1\NAT@close}
\DeclareRobustCommand\citefullauthor
   {\citeauthor*}
\newcommand\defcitealias[2]{%
   \@ifundefined{al@#1\@extra@b@citeb}{}
   {\PackageWarning{natbib}{Overwriting existing alias for citation #1}}
   \@namedef{al@#1\@extra@b@citeb}{#2}}
\DeclareRobustCommand\citetalias{\begingroup
   \NAT@swafalse\let\NAT@ctype\thr@@\NAT@parfalse\NAT@citetp}
\DeclareRobustCommand\citepalias{\begingroup
   \NAT@swatrue\let\NAT@ctype\thr@@\NAT@partrue\NAT@citetp}
\renewcommand\nocite[1]{\@bsphack
  \@for\@citeb:=#1\do{%
    \@safe@activestrue
    \edef\@citeb{\expandafter\@firstofone\@citeb\@empty}%
    \@safe@activesfalse
    \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
    \if*\@citeb\else
    \@ifundefined{b@\@citeb\@extra@b@citeb}{%
       \NAT@citeundefined \PackageWarning{natbib}%
       {Citation `\@citeb' undefined}}{}\fi}%
  \@esphack}
\newcommand\NAT@parse[1]{%
  \begingroup
   \let\protect=\@unexpandable@protect
   \let~\relax
   \let\active@prefix=\@gobble
   \edef\NAT@temp{\csname b@#1\@extra@b@citeb\endcsname}%
   \aftergroup\NAT@split
   \expandafter
  \endgroup
  \NAT@temp{}{}{}{}{}@@%
  \expandafter\NAT@parse@date\NAT@date??????@@%
  \ifciteindex\NAT@index\fi
}%
\def\NAT@split#1#2#3#4#5@@{%
  \gdef\NAT@num{#1}\gdef\NAT@name{#3}\gdef\NAT@date{#2}%
  \gdef\NAT@all@names{#4}%
  \ifx\NAT@num\@empty\gdef\NAT@num{0}\fi
  \ifx\NAT@noname\NAT@all@names \gdef\NAT@all@names{#3}\fi
}%
\def\NAT@reset@parser{%
  \global\let\NAT@num\@empty
  \global\let\NAT@name\@empty
  \global\let\NAT@date\@empty
  \global\let\NAT@all@names\@empty
}%
\newcommand\NAT@parse@date{}
\def\NAT@parse@date#1#2#3#4#5#6@@{%
  \ifnum\the\catcode`#1=11\def\NAT@year{}\def\NAT@exlab{#1}\else
  \ifnum\the\catcode`#2=11\def\NAT@year{#1}\def\NAT@exlab{#2}\else
  \ifnum\the\catcode`#3=11\def\NAT@year{#1#2}\def\NAT@exlab{#3}\else
  \ifnum\the\catcode`#4=11\def\NAT@year{#1#2#3}\def\NAT@exlab{#4}\else
    \def\NAT@year{#1#2#3#4}\def\NAT@exlab{{#5}}\fi\fi\fi\fi}
\newcommand\NAT@index{}
\let\NAT@makeindex=\makeindex
\renewcommand\makeindex{\NAT@makeindex
  \renewcommand\NAT@index{\@bsphack\begingroup
     \def~{\string~}\@wrindex{\NAT@idxtxt}}}
\newcommand\NAT@idxtxt{\NAT@name\NAT@spacechar\NAT@open\NAT@date\NAT@close}
\@ifxundefined\@indexfile{}{\let\NAT@makeindex\relax\makeindex}
\newif\ifciteindex \citeindexfalse
\newcommand\citeindextype{default}
\newcommand\NAT@index@alt{{\let\protect=\noexpand\let~\relax
  \xdef\NAT@temp{\NAT@idxtxt}}\expandafter\NAT@exp\NAT@temp\@nil}
\newcommand\NAT@exp{}
\def\NAT@exp#1\@nil{\index[\citeindextype]{#1}}

\AtBeginDocument{%
\@ifpackageloaded{index}{\let\NAT@index=\NAT@index@alt}{}}
\newcommand\NAT@ifcmd{\futurelet\NAT@temp\NAT@ifxcmd}
\newcommand\NAT@ifxcmd{\ifx\NAT@temp\relax\else\expandafter\NAT@bare\fi}
\def\NAT@bare#1(#2)#3(@)#4\@nil#5{%
  \if @#2
    \expandafter\NAT@apalk#1, , \@nil{#5}%
  \else
  \NAT@wrout{\the\c@NAT@ctr}{#2}{#1}{#3}{#5}%
\fi
}
\newcommand\NAT@wrout[5]{%
\if@filesw
      {\let\protect\noexpand\let~\relax
       \immediate
       \write\@auxout{\string\bibcite{#5}{{#1}{#2}{{#3}}{{#4}}}}}\fi
\ignorespaces}
\def\NAT@noname{{}}
\renewcommand\bibitem{\@ifnextchar[{\@lbibitem}{\@lbibitem[]}}%
\let\NAT@bibitem@first@sw\@secondoftwo
\def\@lbibitem[#1]#2{%
  \if\relax\@extra@b@citeb\relax\else
    \@ifundefined{br@#2\@extra@b@citeb}{}{%
     \@namedef{br@#2}{\@nameuse{br@#2\@extra@b@citeb}}%
    }%
  \fi
  \@ifundefined{b@#2\@extra@b@citeb}{%
   \def\NAT@num{}%
  }{%
   \NAT@parse{#2}%
  }%
  \def\NAT@tmp{#1}%
  \expandafter\let\expandafter\bibitemOpen\csname NAT@b@open@#2\endcsname
  \expandafter\let\expandafter\bibitemShut\csname NAT@b@shut@#2\endcsname
  \@ifnum{\NAT@merge>\@ne}{%
   \NAT@bibitem@first@sw{%
    \@firstoftwo
   }{%
    \@ifundefined{NAT@b*@#2}{%
     \@firstoftwo
    }{%
     \expandafter\def\expandafter\NAT@num\expandafter{\the\c@NAT@ctr}%
     \@secondoftwo
    }%
   }%
  }{%
   \@firstoftwo
  }%
  {%
   \global\advance\c@NAT@ctr\@ne
   \@ifx{\NAT@tmp\@empty}{\@firstoftwo}{%
    \@secondoftwo
   }%
   {%
    \expandafter\def\expandafter\NAT@num\expandafter{\the\c@NAT@ctr}%
    \global\NAT@stdbsttrue
   }{}%
   \bibitem@fin
   \item[\hfil\NAT@anchor{#2}{\NAT@num}]%
   \global\let\NAT@bibitem@first@sw\@secondoftwo
   \NAT@bibitem@init
  }%
  {%
   \NAT@anchor{#2}{}%
   \NAT@bibitem@cont
   \bibitem@fin
  }%
  \@ifx{\NAT@tmp\@empty}{%
    \NAT@wrout{\the\c@NAT@ctr}{}{}{}{#2}%
  }{%
    \expandafter\NAT@ifcmd\NAT@tmp(@)(@)\@nil{#2}%
  }%
}%
\def\bibitem@fin{%
 \@ifxundefined\@bibstop{}{\csname bibitem@\@bibstop\endcsname}%
}%
\def\NAT@bibitem@init{%
 \let\@bibstop\@undefined
}%
\def\NAT@bibitem@cont{%
 \let\bibitem@Stop\bibitemContinue
 \let\bibitem@NoStop\bibitemContinue
}%
\def\BibitemOpen{%
 \bibitemOpen
}%
\def\BibitemShut#1{%
 \def\@bibstop{#1}%
 \let\bibitem@Stop\bibitemStop
 \let\bibitem@NoStop\bibitemNoStop
 \@ifx{\bibitemShut\relax}{\let\@bibitemShut\@empty}{%
  \expandafter\def\expandafter\@bibitemShut\expandafter{\bibitemShut}%
 }%
}%
\def\@bibitemShut{}%
\def\bibitemStop{\@bibitemShut}%
\def\bibitemNoStop{%
 \@ifx{\@empty\@bibitemShut}{.\spacefactor\@mmm\space}{\@bibitemShut}%
}%
\def\bibitemContinue{%
 \@ifx{\@empty\@bibitemShut}{;\spacefactor\@mmm\space}{\@bibitemShut}%
}%
\mathchardef\@mmm=3000 %
\providecommand{\bibAnnote}[3]{%
  \BibitemShut{#1}%
  \def\@tempa{#3}\@ifx{\@tempa\@empty}{}{%
   \begin{quotation}\noindent
    \textsc{Key:}\ #2\\\textsc{Annotation:}\ \@tempa
   \end{quotation}%
  }%
  \ignorespaces
}%
\providecommand{\bibAnnoteFile}[2]{%
  \IfFileExists{#2}{%
    \bibAnnote{#1}{#2}{\input{#2}}%
  }{%
    \bibAnnote{#1}{#2}{}%
  }%
}%
\let\bibitemOpen\relax
\let\bibitemShut\relax
\def\bibfield{\@ifnum{\NAT@merge>\tw@}{\@bibfield}{\@secondoftwo}}%
\def\@bibfield#1#2{%
 \begingroup
  \let\Doi\@gobble
  \let\bibinfo\relax
  \let\restore@protect\@empty
  \protected@edef\@tempa{#2}%
  \aftergroup\def\aftergroup\@tempa
 \expandafter\endgroup\expandafter{\@tempa}%
 \expandafter\@ifx\expandafter{\csname @bib#1\endcsname\@tempa}{%
  \expandafter\let\expandafter\@tempa\csname @bib@X#1\endcsname
 }{%
  \expandafter\let\csname @bib#1\endcsname\@tempa
  \expandafter\let\expandafter\@tempa\csname @bib@Y#1\endcsname
 }%
 \@ifx{\@tempa\relax}{\let\@tempa\@firstofone}{}%
 \@tempa{#2}%
}%
\def\bibinfo#1{%
 \expandafter\let\expandafter\@tempa\csname bibinfo@X@#1\endcsname
 \@ifx{\@tempa\relax}{\@firstofone}{\@tempa}%
}%
\def\@bib@Xauthor#1{\let\@bib@Xjournal\@gobble}%
\def\@bib@Xjournal#1{\begingroup\let\bibinfo@X@journal\@bib@Z@journal#1\endgroup}%
\def\@bibibid@#1{\textit{ibid}.}%
\appdef\NAT@bibitem@init{%
 \let\@bibauthor  \@empty
 \let\@bibjournal \@empty
 \let\@bib@Z@journal\@bibibid@
}%
\ifx\SK@lbibitem\@undefined\else
   \let\SK@lbibitem\@lbibitem
   \def\@lbibitem[#1]#2{%
     \SK@lbibitem[#1]{#2}\SK@\SK@@label{#2}\ignorespaces}\fi
\newif\ifNAT@stdbst \NAT@stdbstfalse

\AtEndDocument{%
  \ifNAT@stdbst\if@filesw
   \immediate\write\@auxout{%
    \string\providecommand\string\NAT@force@numbers{}%
    \string\NAT@force@numbers
   }%
  \fi\fi
 }
\newcommand\NAT@force@numbers{%
  \ifNAT@numbers\else
  \PackageError{natbib}{Bibliography not compatible with author-year
  citations.\MessageBreak
  Press <return> to continue in numerical citation style}
  {Check the bibliography entries for non-compliant syntax,\MessageBreak
   or select author-year BibTeX style, e.g. plainnat}%
  \global\NAT@numberstrue\fi}

\providecommand\bibcite{}
\renewcommand\bibcite[2]{%
 \@ifundefined{b@#1\@extra@binfo}{\relax}{%
   \NAT@citemultiple
   \PackageWarningNoLine{natbib}{Citation `#1' multiply defined}%
 }%
 \global\@namedef{b@#1\@extra@binfo}{#2}%
}%
\AtEndDocument{\NAT@swatrue\let\bibcite\NAT@testdef}
\newcommand\NAT@testdef[2]{%
  \def\NAT@temp{#2}%
  \expandafter \ifx \csname b@#1\@extra@binfo\endcsname\NAT@temp
  \else
    \ifNAT@swa \NAT@swafalse
      \PackageWarningNoLine{natbib}{%
        Citation(s) may have changed.\MessageBreak
        Rerun to get citations correct%
      }%
    \fi
  \fi
}%
\newcommand\NAT@apalk{}
\def\NAT@apalk#1, #2, #3\@nil#4{%
  \if\relax#2\relax
    \global\NAT@stdbsttrue
    \NAT@wrout{#1}{}{}{}{#4}%
  \else
    \NAT@wrout{\the\c@NAT@ctr}{#2}{#1}{}{#4}%
  \fi
}%
\newcommand\citeauthoryear{}
\def\citeauthoryear#1#2#3(@)(@)\@nil#4{%
  \if\relax#3\relax
    \NAT@wrout{\the\c@NAT@ctr}{#2}{#1}{}{#4}%
  \else
    \NAT@wrout{\the\c@NAT@ctr}{#3}{#2}{#1}{#4}%
  \fi
}%
\newcommand\citestarts{\NAT@open}%
\newcommand\citeends{\NAT@close}%
\newcommand\betweenauthors{and}%
\newcommand\astroncite{}
\def\astroncite#1#2(@)(@)\@nil#3{%
 \NAT@wrout{\the\c@NAT@ctr}{#2}{#1}{}{#3}%
}%
\newcommand\citename{}
\def\citename#1#2(@)(@)\@nil#3{\expandafter\NAT@apalk#1#2, \@nil{#3}}
\newcommand\harvarditem[4][]{%
 \if\relax#1\relax
   \bibitem[#2(#3)]{#4}%
 \else
   \bibitem[#1(#3)#2]{#4}%
 \fi
}%
\newcommand\harvardleft{\NAT@open}
\newcommand\harvardright{\NAT@close}
\newcommand\harvardyearleft{\NAT@open}
\newcommand\harvardyearright{\NAT@close}
\AtBeginDocument{\providecommand{\harvardand}{and}}
\newcommand\harvardurl[1]{\textbf{URL:} \textit{#1}}
\providecommand\bibsection{}
\@ifundefined{chapter}{%
  \renewcommand\bibsection{%
   \section*{\refname\@mkboth{\MakeUppercase{\refname}}{\MakeUppercase{\refname}}}%
  }%
}{%
  \@ifxundefined\NAT@sectionbib{%
    \renewcommand\bibsection{%
      \chapter*{\bibname\@mkboth{\MakeUppercase{\bibname}}{\MakeUppercase{\bibname}}}%
    }%
  }{%
    \renewcommand\bibsection{%
      \section*{\bibname\ifx\@mkboth\@gobbletwo\else\markright{\MakeUppercase{\bibname}}\fi}%
    }%
  }%
}%
\@ifclassloaded{amsart}{\renewcommand\bibsection{\section*{\refname}}}{}%
\@ifclassloaded{amsbook}{\renewcommand\bibsection{\chapter*{\bibname}}}{}%
\@ifxundefined\bib@heading{}{\let\bibsection\bib@heading}%
\newcounter{NAT@ctr}
\renewenvironment{thebibliography}[1]{%
 \bibsection
 \parindent\z@
 \bibpreamble
 \bibfont
 \list{\@biblabel{\the\c@NAT@ctr}}{\@bibsetup{#1}\global\c@NAT@ctr\z@}%
 \ifNAT@openbib
   \renewcommand\newblock{\par}%
 \else
   \renewcommand\newblock{\hskip .11em \@plus.33em \@minus.07em}%
 \fi
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.\@m
 \let\NAT@bibitem@first@sw\@firstoftwo
    \let\citeN\cite \let\shortcite\cite
    \let\citeasnoun\cite
}{%
 \bibitem@fin
 \bibpostamble
 \def\@noitemerr{%
  \PackageWarning{natbib}{Empty `thebibliography' environment}%
 }%
 \endlist
 \bibcleanup
}%
\let\bibfont\@empty
\let\bibpreamble\@empty
\let\bibpostamble\@empty
\def\bibcleanup{\vskip-\lastskip}%
\providecommand\reset@font{\relax}
\providecommand\bibname{Bibliography}
\providecommand\refname{References}
\newcommand\NAT@citeundefined{\gdef \NAT@undefined {%
    \PackageWarningNoLine{natbib}{There were undefined citations}}}
\let \NAT@undefined \relax
\newcommand\NAT@citemultiple{\gdef \NAT@multiple {%
    \PackageWarningNoLine{natbib}{There were multiply defined citations}}}
\let \NAT@multiple \relax
\AtEndDocument{\NAT@undefined\NAT@multiple}
\providecommand\@mkboth[2]{}
\providecommand\MakeUppercase{\uppercase}
\providecommand{\@extra@b@citeb}{}
\gdef\@extra@binfo{}
\def\NAT@anchor#1#2{%
 \hyper@natanchorstart{#1\@extra@b@citeb}%
  \def\@tempa{#2}\@ifx{\@tempa\@empty}{}{\@biblabel{#2}}%
 \hyper@natanchorend
}%
\providecommand\hyper@natanchorstart[1]{}%
\providecommand\hyper@natanchorend{}%
\providecommand\hyper@natlinkstart[1]{}%
\providecommand\hyper@natlinkend{}%
\providecommand\hyper@natlinkbreak[2]{#1}%
\AtBeginDocument{%
  \@ifpackageloaded{babel}{%
     \let\org@@citex\@citex}{}}
\providecommand\@safe@activestrue{}%
\providecommand\@safe@activesfalse{}%

\newcommand\NAT@sort@cites[1]{%
  \let\NAT@cite@list\@empty
  \@for\@citeb:=#1\do{\expandafter\NAT@star@cite\@citeb\@@}%
  \if@filesw
    \expandafter\immediate\expandafter\write\expandafter\@auxout
      \expandafter{\expandafter\string\expandafter\citation\expandafter{\NAT@cite@list}}%
  \fi
  \@ifnum{\NAT@sort>\z@}{%
    \expandafter\NAT@sort@cites@\expandafter{\NAT@cite@list}%
  }{}%
}%
\def\NAT@star@cite{%
  \let\NAT@star@sw\@secondoftwo
  \@ifnum{\NAT@merge>\z@}{%
   \@ifnextchar*{%
    \let\NAT@star@sw\@firstoftwo
    \NAT@star@cite@star
   }{%
    \NAT@star@cite@nostar
   }%
  }{%
   \NAT@star@cite@noextension
  }%
}%
\def\NAT@star@cite@star*{%
 \NAT@star@cite@nostar
}%
\def\NAT@star@cite@nostar{%
 \let\nat@keyopt@open\@empty
 \let\nat@keyopt@shut\@empty
 \@ifnextchar[{\NAT@star@cite@pre}{\NAT@star@cite@pre[]}%
}%
\def\NAT@star@cite@pre[#1]{%
 \def\nat@keyopt@open{#1}%
 \@ifnextchar[{\NAT@star@cite@post}{\NAT@star@cite@post[]}%
}%
\def\NAT@star@cite@post[#1]#2\@@{%
 \def\nat@keyopt@shut{#1}%
 \NAT@star@sw{\expandafter\global\expandafter\let\csname NAT@b*@#2\endcsname\@empty}{}%
 \NAT@cite@list@append{#2}%
}%
\def\NAT@star@cite@noextension#1\@@{%
  \let\nat@keyopt@open\@empty
  \let\nat@keyopt@shut\@empty
  \NAT@cite@list@append{#1}%
}%
\def\NAT@cite@list@append#1{%
  \edef\@citeb{\@firstofone#1\@empty}%
  \if@filesw\@ifxundefined\@cprwrite{}{\expandafter\@cprwrite\@citeb=}\fi
  \if\relax\nat@keyopt@open\relax\else
   \global\expandafter\let\csname NAT@b@open@\@citeb\endcsname\nat@keyopt@open
  \fi
  \if\relax\nat@keyopt@shut\relax\else
   \global\expandafter\let\csname NAT@b@shut@\@citeb\endcsname\nat@keyopt@shut
  \fi
  \toks@\expandafter{\NAT@cite@list}%
  \ifx\NAT@cite@list\@empty
    \@temptokena\expandafter{\@citeb}%
  \else
    \@temptokena\expandafter{\expandafter,\@citeb}%
  \fi
  \edef\NAT@cite@list{\the\toks@\the\@temptokena}%
}%
\newcommand\NAT@sort@cites@[1]{%
  \count@\z@
  \@tempcntb\m@ne
  \let\@celt\delimiter
  \def\NAT@num@list{}%
  \let\NAT@cite@list\@empty
  \let\NAT@nonsort@list\@empty
  \@for \@citeb:=#1\do{\NAT@make@cite@list}%
  \ifx\NAT@nonsort@list\@empty\else
   \protected@edef\NAT@cite@list{\NAT@cite@list\NAT@nonsort@list}%
  \fi
  \ifx\NAT@cite@list\@empty\else
   \protected@edef\NAT@cite@list{\expandafter\NAT@xcom\NAT@cite@list @@}%
  \fi
}%
\def\NAT@make@cite@list{%
  \advance\count@\@ne
  \@safe@activestrue
  \edef\@citeb{\expandafter\@firstofone\@citeb\@empty}%
  \@safe@activesfalse
  \@ifundefined{b@\@citeb\@extra@b@citeb}%
   {\def\NAT@num{A}}%
   {\NAT@parse{\@citeb}}%
  \NAT@ifcat@num\NAT@num
   {\@tempcnta\NAT@num \relax
    \@ifnum{\@tempcnta<\@tempcntb}{%
      \let\NAT@@cite@list=\NAT@cite@list
      \let\NAT@cite@list\@empty
      \begingroup\let\@celt=\NAT@celt\NAT@num@list\endgroup
      \protected@edef\NAT@num@list{%
       \expandafter\NAT@num@celt \NAT@num@list \@gobble @%
      }%
    }{%
      \protected@edef\NAT@num@list{\NAT@num@list \@celt{\NAT@num}}%
      \protected@edef\NAT@cite@list{\NAT@cite@list\@citeb,}%
      \@tempcntb\@tempcnta
    }%
   }%
   {\protected@edef\NAT@nonsort@list{\NAT@nonsort@list\@citeb,}}%
}%
\def\NAT@celt#1{%
  \@ifnum{#1>\@tempcnta}{%
    \xdef\NAT@cite@list{\NAT@cite@list\@citeb,\NAT@@cite@list}%
    \let\@celt\@gobble
  }{%
    \expandafter\def@NAT@cite@lists\NAT@@cite@list\@@
  }%
}%
\def\NAT@num@celt#1#2{%
 \ifx#1\@celt
  \@ifnum{#2>\@tempcnta}{%
    \@celt{\number\@tempcnta}%
    \@celt{#2}%
  }{%
    \@celt{#2}%
    \expandafter\NAT@num@celt
  }%
 \fi
}%
\def\def@NAT@cite@lists#1,#2\@@{%
  \xdef\NAT@cite@list{\NAT@cite@list#1,}%
  \xdef\NAT@@cite@list{#2}%
}%
\def\NAT@nextc#1,#2@@{#1,}
\def\NAT@restc#1,#2{#2}
\def\NAT@xcom#1,@@{#1}
\InputIfFileExists{natbib.cfg}
       {\typeout{Local config file natbib.cfg used}}{}
%% 
%% <<<<< End of generated file <<<<<<
%%
%% End of file `natbib.sty'.

